Learning Mixed-Integer Convex Optimization Strategies for Robot Planning and Control

Mixed-integer convex programming (MICP) has seen significant algorithmic and hardware improvements with several orders of magnitude solve time speedups compared to 25 years ago. Despite these advances, MICP has been rarely applied to real-world robotic control because the solution times are still too slow for online applications. In this work, we present the CoCo (Combinatorial Offline, Convex Online) framework to solve MICPs arising in robotics at very high speed. CoCo encodes the combinatorial part of the optimal solution into a strategy. Using data collected from offline problem solutions, we train a multiclass classifier to predict the optimal strategy given problem-specific parameters such as states or obstacles. Compared to previous approaches, we use task-specific strategies and prune redundant ones to significantly reduce the number of classes the predictor has to select from, thereby greatly improving scalability. Given the predicted strategy, the control task becomes a small convex optimization problem that we can solve in milliseconds. Numerical experiments on a cart-pole system with walls, a free-flying space robot, and task-oriented grasps show that our method provides not only 1 to 2 orders of magnitude speedups compared to state-of-the-art solvers but also performance close to the globally optimal MICP solution.

==> fig/figurehead.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figurehead.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.86072258bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58817991)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figurehead.pdf}}%
    \put(0.0207919,0.54232229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\small \bf Offline}$}}}%
    \put(0.0147276,0.31361132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Data generation}$}}}%
    \put(0.81954715,0.46521894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Learned}$}}}%
    \put(0.78835966,0.39764525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\footnotesize \mathcal{S}(\theta)\approx\hat{h}(\theta)$}}}%
    \put(0.01992557,0.23130998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\small \bf Online}$}}}%
    \put(0.05377394,0.15203559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Given}$}}}%
    \put(0.64948651,0.2317515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Control action}$}}}%
    \put(0.07893358,0.05483858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\theta$}}}%
    \put(0.31328927,0.15364163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Predict}$}}}%
    \put(0.31419166,0.05297929){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $\hat{h}(\theta)$}}}%
    \put(0.65487027,0.18534632){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ $u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figurehead.pdf}}%
    \put(0.31208978,0.11330727){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize strategy}$}}}%
    \put(0.03575745,0.11503596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize parameter}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figurehead.pdf}}%
    \put(0.57886793,0.33063069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Training}$}}}%
    \put(0.35077356,0.34774708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize Strategy}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figurehead.pdf}}%
    \put(0.32199976,0.31514186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\text{\footnotesize simplification}$}}}%
  \end{picture}%
\endgroup%

